Benchmarking Hall-Induced Magnetoacoustic to Alfv\'en Mode Conversion in the Solar Chromosphere

A 2.5D numerical model of magnetoacoustic-Alfv\'en linear mode conversions in the partially ionised low solar atmosphere induced by the Hall effect is surveyed, varying magnetic field strength and inclination, and wave frequency and horizontal wave number. It is found that only the magnetic component of wave energy is subject to Hall-mediated conversions to Alfv\'en wave-energy via a process of polarisation rotation. This strongly boosts direct mode conversion between slow magneto\-acoustic and Alfv\'en waves in the quiet low chromosphere, even at mHz frequencies. However, fast waves there, which are predominantly acoustic in nature, are only subject to Hall- induced conversion via an indirect two-step process: (i) a geometry-induced fast-slow transformation near the Alfv\'en-acoustic equipartition height $z_{\rm eq}$; and (ii) Hall-rotation of the fast wave in $z>z_{\rm eq}$. Thus, for the two-stage process to yield upgoing Alfv\'en waves, $z_{\rm eq}$ must lie below or within the Hall-effective window $0\lesssim z\lesssim700$ km. Magnetic field strengths over 100 G are required to achieve this. Since the potency of this Hall effect varies inversely with the field strength but directly with the wave frequency, only frequencies above about 100 mHz are significantly affected by the two-stage process. Increasing magnetic field inclination $\theta$ generally strengthens the Hall convertibility, but the horizontal wavenumber $k_x$ has little effect. The direct and indirect Hall mechanisms both have implications for the ability of MHD waves excited at the photosphere to reach the upper chromosphere, and by implication the corona.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
